SLaDe: A Portable Small Language Model Decompiler for Optimized Assembly

Decompilation is a well-studied area with numerous high-quality tools available. These are frequently used for security tasks and to port legacy code. However, they regularly generate difficult-to-read programs and require a large amount of engineering effort to support new programming languages and ISAs. Recent interest in neural approaches has produced portable tools that generate readable code. However, to-date such techniques are usually restricted to synthetic programs without optimization, and no models have evaluated their portability. Furthermore, while the code generated may be more readable, it is usually incorrect. This paper presents SLaDe, a Small Language model Decompiler based on a sequence-to-sequence transformer trained over real-world code. We develop a novel tokenizer and exploit no-dropout training to produce high-quality code. We utilize type-inference to generate programs that are more readable and accurate than standard analytic and recent neural approaches. Unlike standard approaches, SLaDe can infer out-of-context types and unlike neural approaches, it generates correct code. We evaluate SLaDe on over 4,000 functions from ExeBench on two ISAs and at two optimizations levels. SLaDe is up to 6 times more accurate than Ghidra, a state-of-the-art, industrial-strength decompiler and up to 4 times more accurate than the large language model ChatGPT and generates significantly more readable code than both.

==> new_plots2/ExeBench_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     4.74 |                27 | GHidra    |
|  1 |    25.12 |                55 | Ours      |
|  0 |    30.2  |                55 | Ours-Type |

==> new_plots_camready/ExeBench_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    17.44 |                40 | ChatGPT    |
|  1 |    23.45 |                37 | Ghidra     |
|  2 |    52.67 |                61 | SLaDe      |
|  0 |    52.67 |                61 | SLaDe-Type |

==> new_plots_camready/ExeBench_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                40 | BTC        |
|  1 |    22.2  |                44 | ChatGPT    |
|  2 |    50.82 |                43 | Ghidra     |
|  3 |    59.49 |                71 | SLaDe      |
|  0 |    59.49 |                71 | SLaDe-Type |

==> new_plots_camready/ExeBench_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    15.74 |                31 | ChatGPT    |
|  1 |     7.31 |                27 | Ghidra     |
|  2 |    46.19 |                55 | SLaDe      |
|  0 |    46.19 |                55 | SLaDe-Type |

==> new_plots_camready/ExeBench_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    13.58 |                34 | ChatGPT    |
|  1 |    17.6  |                32 | Ghidra     |
|  2 |    52.16 |                60 | SLaDe      |
|  0 |    52.16 |                60 | SLaDe-Type |

==> new_plots_camready/Synth_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    39.29 |                63 | ChatGPT    |
|  1 |    91.07 |                32 | Ghidra     |
|  2 |    77.68 |                69 | SLaDe      |
|  0 |    77.68 |                69 | SLaDe-Type |

==> new_plots_camready/Synth_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                44 | BTC        |
|  1 |    46.43 |                66 | ChatGPT    |
|  2 |    88.39 |                32 | Ghidra     |
|  3 |    83.93 |                74 | SLaDe      |
|  0 |    83.93 |                74 | SLaDe-Type |

==> new_plots_camready/Synth_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    12.5  |                30 | ChatGPT    |
|  1 |    24.11 |                16 | Ghidra     |
|  2 |    53.57 |                59 | SLaDe      |
|  0 |    53.57 |                59 | SLaDe-Type |

==> new_plots_camready/Synth_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    12.5  |                33 | ChatGPT    |
|  1 |    44.64 |                19 | Ghidra     |
|  2 |    52.68 |                55 | SLaDe      |
|  0 |    52.68 |                55 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_BLAS_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |       50 |                76 | ChatGPT    |
|  1 |      100 |                27 | Ghidra     |
|  2 |      100 |                73 | SLaDe-Type |
|  0 |      100 |                73 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_BLAS_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |        0 |                41 | BTC        |
|  1 |       25 |                69 | ChatGPT    |
|  2 |      100 |                26 | Ghidra     |
|  3 |      100 |                85 | SLaDe-Type |
|  0 |      100 |                85 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_BLAS_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |        0 |                14 | ChatGPT    |
|  1 |        0 |                 7 | Ghidra     |
|  2 |       50 |                49 | SLaDe-Type |
|  0 |       50 |                49 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_BLAS_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |       25 |                39 | ChatGPT    |
|  1 |       50 |                 8 | Ghidra     |
|  2 |       50 |                32 | SLaDe-Type |
|  0 |       50 |                32 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_DSP_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    33.33 |                73 | ChatGPT    |
|  1 |    76.19 |                29 | Ghidra     |
|  2 |    61.9  |                69 | SLaDe-Type |
|  0 |    61.9  |                69 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_DSP_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                41 | BTC        |
|  1 |    42.86 |                66 | ChatGPT    |
|  2 |    71.43 |                29 | Ghidra     |
|  3 |    71.43 |                75 | SLaDe-Type |
|  0 |    71.43 |                75 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_DSP_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     4.76 |                28 | ChatGPT    |
|  1 |     9.52 |                11 | Ghidra     |
|  2 |    47.62 |                61 | SLaDe-Type |
|  0 |    47.62 |                61 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_DSP_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     9.52 |                28 | ChatGPT    |
|  1 |    42.86 |                13 | Ghidra     |
|  2 |    47.62 |                56 | SLaDe-Type |
|  0 |    47.62 |                56 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_L2_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     75   |                60 | ChatGPT    |
|  1 |    100   |                34 | Ghidra     |
|  2 |     87.5 |                71 | SLaDe-Type |
|  0 |     87.5 |                71 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_L2_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |      0   |                45 | BTC        |
|  1 |     75   |                64 | ChatGPT    |
|  2 |     87.5 |                34 | Ghidra     |
|  3 |     87.5 |                76 | SLaDe-Type |
|  0 |     87.5 |                76 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_L2_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     12.5 |                27 | ChatGPT    |
|  1 |     25   |                19 | Ghidra     |
|  2 |     37.5 |                63 | SLaDe-Type |
|  0 |     37.5 |                63 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_L2_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     12.5 |                38 | ChatGPT    |
|  1 |     62.5 |                21 | Ghidra     |
|  2 |     50   |                56 | SLaDe-Type |
|  0 |     50   |                56 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_SKETCHADAPT_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    22.22 |                49 | ChatGPT    |
|  1 |   100    |                32 | Ghidra     |
|  2 |    77.78 |                53 | SLaDe-Type |
|  0 |    77.78 |                53 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_SKETCHADAPT_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                37 | BTC        |
|  1 |    22.22 |                53 | ChatGPT    |
|  2 |   100    |                31 | Ghidra     |
|  3 |    88.89 |                57 | SLaDe-Type |
|  0 |    88.89 |                57 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_SKETCHADAPT_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    11.11 |                28 | ChatGPT    |
|  1 |    33.33 |                15 | Ghidra     |
|  2 |    66.67 |                21 | SLaDe-Type |
|  0 |    66.67 |                21 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_SKETCHADAPT_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                34 | ChatGPT    |
|  1 |    33.33 |                15 | Ghidra     |
|  2 |    33.33 |                20 | SLaDe-Type |
|  0 |    33.33 |                20 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_makespeare_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    36.36 |                54 | ChatGPT    |
|  1 |    90.91 |                34 | Ghidra     |
|  2 |    72.73 |                66 | SLaDe-Type |
|  0 |    72.73 |                66 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_makespeare_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                49 | BTC        |
|  1 |    45.45 |                69 | ChatGPT    |
|  2 |    81.82 |                34 | Ghidra     |
|  3 |    72.73 |                71 | SLaDe-Type |
|  0 |    72.73 |                71 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_makespeare_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     9.09 |                37 | ChatGPT    |
|  1 |    27.27 |                21 | Ghidra     |
|  2 |    36.36 |                52 | SLaDe-Type |
|  0 |    36.36 |                52 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_makespeare_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    18.18 |                34 | ChatGPT    |
|  1 |    36.36 |                22 | Ghidra     |
|  2 |    36.36 |                49 | SLaDe-Type |
|  0 |    36.36 |                49 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_mathfu_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    46.67 |                65 | ChatGPT    |
|  1 |    86.67 |                28 | Ghidra     |
|  2 |    80    |                69 | SLaDe-Type |
|  0 |    80    |                69 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_mathfu_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                39 | BTC        |
|  1 |    40    |                65 | ChatGPT    |
|  2 |    86.67 |                30 | Ghidra     |
|  3 |    93.33 |                79 | SLaDe-Type |
|  0 |    93.33 |                79 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_mathfu_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    20    |                26 | ChatGPT    |
|  1 |    26.67 |                12 | Ghidra     |
|  2 |    60    |                74 | SLaDe-Type |
|  0 |    60    |                74 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_mathfu_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    13.33 |                20 | ChatGPT    |
|  1 |    40    |                14 | Ghidra     |
|  2 |    53.33 |                58 | SLaDe-Type |
|  0 |    53.33 |                58 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_array_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    41.67 |                77 | ChatGPT    |
|  1 |   100    |                33 | Ghidra     |
|  2 |    83.33 |                79 | SLaDe-Type |
|  0 |    83.33 |                79 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_array_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                50 | BTC        |
|  1 |    58.33 |                79 | ChatGPT    |
|  2 |   100    |                33 | Ghidra     |
|  3 |    83.33 |                77 | SLaDe-Type |
|  0 |    83.33 |                77 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_array_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                20 | ChatGPT    |
|  1 |    16.67 |                10 | Ghidra     |
|  2 |    50    |                73 | SLaDe-Type |
|  0 |    50    |                73 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_array_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     8.33 |                16 | ChatGPT    |
|  1 |    33.33 |                11 | Ghidra     |
|  2 |    58.33 |                72 | SLaDe-Type |
|  0 |    58.33 |                72 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_int_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    46.67 |                62 | ChatGPT    |
|  1 |   100    |                39 | Ghidra     |
|  2 |    93.33 |                79 | SLaDe-Type |
|  0 |    93.33 |                79 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_int_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                55 | BTC        |
|  1 |    66.67 |                74 | ChatGPT    |
|  2 |   100    |                39 | Ghidra     |
|  3 |   100    |                81 | SLaDe-Type |
|  0 |   100    |                81 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_int_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     6.67 |                28 | ChatGPT    |
|  1 |    33.33 |                17 | Ghidra     |
|  2 |    86.67 |                67 | SLaDe-Type |
|  0 |    86.67 |                67 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_simpl_int_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    20    |                39 | ChatGPT    |
|  1 |    53.33 |                32 | Ghidra     |
|  2 |    80    |                73 | SLaDe-Type |
|  0 |    80    |                73 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_string_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    25    |                53 | ChatGPT    |
|  1 |    93.75 |                33 | Ghidra     |
|  2 |    75    |                66 | SLaDe-Type |
|  0 |    75    |                66 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_string_O0_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |     0    |                39 | BTC        |
|  1 |    37.5  |                54 | ChatGPT    |
|  2 |    93.75 |                32 | Ghidra     |
|  3 |    81.25 |                74 | SLaDe-Type |
|  0 |    81.25 |                74 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_string_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    37.5  |                45 | ChatGPT    |
|  1 |    37.5  |                26 | Ghidra     |
|  2 |    43.75 |                57 | SLaDe-Type |
|  0 |    43.75 |                57 | SLaDe-Type |

==> new_plots_camready/Synth_grouped_string_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    12.5  |                48 | ChatGPT    |
|  1 |    56.25 |                26 | Ghidra     |
|  2 |    56.25 |                53 | SLaDe-Type |
|  0 |    56.25 |                53 | SLaDe-Type |

==> new_plots_old/Synth-Eval112_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    39.29 |                63 | ChatGPT   |
|  1 |    91.07 |                32 | GHidra    |
|  2 |    54.46 |                69 | Ours      |
|  0 |    77.68 |                69 | Ours-Type |

==> new_plots_old/Synth-Eval112_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    12.5  |                30 | ChatGPT   |
|  1 |    24.11 |                16 | GHidra    |
|  2 |    28.57 |                59 | Ours      |
|  0 |    53.57 |                59 | Ours-Type |

==> new_plots_old/Synth-Eval112_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    12.5  |                33 | ChatGPT   |
|  1 |    44.64 |                19 | GHidra    |
|  2 |    36.61 |                54 | Ours      |
|  0 |    52.68 |                55 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_BLAS_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |       50 |                76 | ChatGPT   |
|  1 |      100 |                27 | GHidra    |
|  2 |       75 |                79 | Ours      |
|  0 |      100 |                73 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_BLAS_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |        0 |                14 | ChatGPT   |
|  1 |        0 |                 7 | GHidra    |
|  2 |       25 |                50 | Ours      |
|  0 |       50 |                49 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_BLAS_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |       25 |                39 | ChatGPT   |
|  1 |       50 |                 8 | GHidra    |
|  2 |       25 |                32 | Ours      |
|  0 |       50 |                32 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_DSP_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    33.33 |                73 | ChatGPT   |
|  1 |    76.19 |                29 | GHidra    |
|  2 |    38.1  |                69 | Ours      |
|  0 |    61.9  |                69 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_DSP_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     4.76 |                28 | ChatGPT   |
|  1 |     9.52 |                11 | GHidra    |
|  2 |    14.29 |                61 | Ours      |
|  0 |    47.62 |                61 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_DSP_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     9.52 |                28 | ChatGPT   |
|  1 |    42.86 |                13 | GHidra    |
|  2 |    33.33 |                56 | Ours      |
|  0 |    47.62 |                56 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_L2_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     75   |                60 | ChatGPT   |
|  1 |    100   |                34 | GHidra    |
|  2 |     50   |                71 | Ours      |
|  0 |     87.5 |                71 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_L2_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     12.5 |                27 | ChatGPT   |
|  1 |     25   |                19 | GHidra    |
|  2 |     37.5 |                63 | Ours      |
|  0 |     37.5 |                63 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_L2_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     12.5 |                38 | ChatGPT   |
|  1 |     62.5 |                21 | GHidra    |
|  2 |     25   |                56 | Ours      |
|  0 |     50   |                56 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_SKETCHADAPT_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    22.22 |                49 | ChatGPT   |
|  1 |   100    |                32 | GHidra    |
|  2 |    22.22 |                53 | Ours      |
|  0 |    77.78 |                53 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_SKETCHADAPT_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    11.11 |                28 | ChatGPT   |
|  1 |    33.33 |                15 | GHidra    |
|  2 |    33.33 |                21 | Ours      |
|  0 |    66.67 |                21 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_SKETCHADAPT_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     0    |                34 | ChatGPT   |
|  1 |    33.33 |                15 | GHidra    |
|  2 |    22.22 |                20 | Ours      |
|  0 |    33.33 |                20 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_makespeare_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    36.36 |                54 | ChatGPT   |
|  1 |    90.91 |                34 | GHidra    |
|  2 |    72.73 |                66 | Ours      |
|  0 |    72.73 |                66 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_makespeare_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     9.09 |                37 | ChatGPT   |
|  1 |    27.27 |                21 | GHidra    |
|  2 |     9.09 |                52 | Ours      |
|  0 |    36.36 |                52 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_makespeare_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    18.18 |                34 | ChatGPT   |
|  1 |    36.36 |                22 | GHidra    |
|  2 |    27.27 |                48 | Ours      |
|  0 |    36.36 |                49 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_mathfu_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    46.67 |                65 | ChatGPT   |
|  1 |    86.67 |                28 | GHidra    |
|  2 |    66.67 |                70 | Ours      |
|  0 |    80    |                69 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_mathfu_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    20    |                26 | ChatGPT   |
|  1 |    26.67 |                12 | GHidra    |
|  2 |    33.33 |                74 | Ours      |
|  0 |    60    |                74 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_mathfu_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    13.33 |                20 | ChatGPT   |
|  1 |    40    |                14 | GHidra    |
|  2 |    40    |                58 | Ours      |
|  0 |    53.33 |                58 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_simpl_array_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    41.67 |                77 | ChatGPT   |
|  1 |   100    |                33 | GHidra    |
|  2 |    58.33 |                79 | Ours      |
|  0 |    83.33 |                79 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_simpl_array_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     0    |                20 | ChatGPT   |
|  1 |    16.67 |                10 | GHidra    |
|  2 |    25    |                71 | Ours      |
|  0 |    50    |                73 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_simpl_array_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     8.33 |                16 | ChatGPT   |
|  1 |    33.33 |                11 | GHidra    |
|  2 |    41.67 |                72 | Ours      |
|  0 |    58.33 |                72 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_simpl_int_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    46.67 |                62 | ChatGPT   |
|  1 |   100    |                39 | GHidra    |
|  2 |    53.33 |                78 | Ours      |
|  0 |    93.33 |                79 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_simpl_int_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |     6.67 |                28 | ChatGPT   |
|  1 |    33.33 |                17 | GHidra    |
|  2 |    40    |                68 | Ours      |
|  0 |    86.67 |                67 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_simpl_int_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    20    |                39 | ChatGPT   |
|  1 |    53.33 |                32 | GHidra    |
|  2 |    53.33 |                72 | Ours      |
|  0 |    80    |                73 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_string_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    25    |                53 | ChatGPT   |
|  1 |    93.75 |                33 | GHidra    |
|  2 |    68.75 |                66 | Ours      |
|  0 |    75    |                66 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_string_O3_ARM.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    37.5  |                45 | ChatGPT   |
|  1 |    37.5  |                26 | GHidra    |
|  2 |    43.75 |                57 | Ours      |
|  0 |    43.75 |                57 | Ours-Type |

==> new_plots_old/Synth-Eval112_grouped_string_O3_x86.txt <==
|    |   io_acc |   edit_similarity | model     |
|---:|---------:|------------------:|:----------|
|  0 |    12.5  |                48 | ChatGPT   |
|  1 |    56.25 |                26 | GHidra    |
|  2 |    43.75 |                53 | Ours      |
|  0 |    56.25 |                53 | Ours-Type |

==> tues_plots/Synth-Eval112_grouped_simpl_int_O0_ARM.txt <==
|    |   io_acc |   edit_similarity | model      |
|---:|---------:|------------------:|:-----------|
|  0 |    46.67 |                62 | ChatGPT    |
|  1 |   100    |                39 | GHidra     |
|  2 |    53.33 |                78 | Slade      |
|  0 |    93.33 |                79 | Slade-Type |
